Group Testing Enables Asymptomatic Screening for COVID-19 Mitigation: Feasibility and Optimal Pool Size Selection with Dilution Effects

Repeated asymptomatic screening for SARS-CoV-2 promises to control spread of the virus but would require too many resources to implement at scale. Group testing is promising for screening more people with fewer test resources: multiple samples tested together in one pool can be excluded with one negative test result. Existing approaches to group testing design for SARS-CoV-2 asymptomatic screening, however, do not consider dilution effects: that false negatives become more common with larger pools. As a consequence, they may recommend pool sizes that are too large or misestimate the benefits of screening. Modeling dilution effects, we derive closed-form expressions for the expected number of tests and false negative/positives per person screened under two popular group testing methods: the linear and square array methods. We find that test error correlation induced by a common viral load across an individual's samples results in many fewer false negatives than would be expected from less realistic but more widely assumed independent errors. This insight also suggests that false positives can be controlled through repeated tests without significantly increasing false negatives. Using these closed-form expressions to trace a Pareto frontier over error rates and tests, we design testing protocols for repeated asymptomatic screening of a large population. We minimize disease prevalence by optimizing a time-varying pool sizes and screening frequency constrained by daily test capacity and a false positive limit. This provides a testing protocol practitioners can use for mitigating COVID-19. In a case study, we demonstrate the effectiveness of this methodology in controlling spread.

==> table/max_test_sensitivity_Dorfman_Method.csv <==
constraint,optimal input,mean test number,Var test number,mean fnd,Var fnd
100,infeasible,infeasible,infeasible,infeasible,infeasible
200,infeasible,infeasible,infeasible,infeasible,infeasible
300,infeasible,infeasible,infeasible,infeasible,infeasible
400,infeasible,infeasible,infeasible,infeasible,infeasible
500,infeasible,infeasible,infeasible,infeasible,infeasible
600,25.0,598.798,726.0,2.027,5.0
700,19.0,681.863,774.0,1.814,4.0
800,15.0,792.052,862.0,1.636,4.0
900,13.0,879.649,939.0,1.529,4.0
1000,12.0,935.955,1002.0,1.474,4.0


==> table/max_test_sensitivity_array.csv <==
constraint,optimal input,mean test number,Var test number,mean fnd,Var fnd
100,infeasible,infeasible,infeasible,infeasible,infeasible
200,infeasible,infeasible,infeasible,infeasible,infeasible
300,100.0,246.559,308.0,5.263,9.0
400,100.0,246.559,308.0,5.263,9.0
500,50.0,418.207,441.0,4.453,8.0
600,50.0,418.207,441.0,4.453,8.0
700,50.0,418.207,441.0,4.453,8.0
800,30.0,771.106,783.0,3.801,7.0
900,25.0,810.008,820.0,3.618,7.0
1000,25.0,810.008,820.0,3.618,7.0


==> table/max_test_sensitivity_benchmark.csv <==
Capacity,benchmark mean fnd,benchmark VaR fnd
100,9.962,15
200,9.83,15
300,9.688,15
400,9.499,15
500,9.569,15
600,9.415,15
700,9.384,15
800,9.24,15
900,9.097,14
1000,9.003,14

==> table/prvl_rate.csv <==
Test cycle length(t),Mean of final prevalence rate,Variance of final Prevalence rate
1,NAN,NAN 
2,2.20E-04,4.93E-08
3,4.82E-04,1.47E-07
4,8.41E-04,1.94E-07
5,9.77E-04,1.62E-07
6,1.22E-03,2.20E-07
7,1.32E-03,3.04E-07
individual,3.28E-03,2.36E-07

==> table/total.csv <==
Capacity,100.0,200.0,300.0,400.0,500.0,600.0,700.0,800.0,900.0,1000.0
benchmark mean fnd,10.0,9.8,9.7,9.5,9.6,9.4,9.4,9.2,9.1,9.0
benchmark Var fnd,15.0,15.0,15.0,15.0,15.0,15.0,15.0,15.0,14.0,14.0
square array optimal input,infeasible,infeasible,infeasible,100.0,50.0,50.0,50.0,30.0,25.0,25.0
square array mean test number,infeasible,infeasible,infeasible,246.31,418.418,418.418,418.418,771.262,810.064,810.064
square array Var test number,infeasible,infeasible,infeasible,308.0,441.0,441.0,441.0,784.0,821.0,821.0
square array mean fnd,infeasible,infeasible,infeasible,5.28,4.413,4.413,4.413,3.792,3.67,3.67
square array Var fnd,infeasible,infeasible,infeasible,9.0,8.0,8.0,8.0,7.0,7.0,7.0
linear array optimal input,infeasible,infeasible,infeasible,infeasible,infeasible,infeasible,30.0,18.0,14.0,13.0
linear array mean test number,infeasible,infeasible,infeasible,infeasible,infeasible,infeasible,563.844,701.632,831.477,878.898
linear array Var test number,infeasible,infeasible,infeasible,infeasible,infeasible,infeasible,694.0,790.0,897.0,939.0
linear array mean fnd,infeasible,infeasible,infeasible,infeasible,infeasible,infeasible,2.114,1.766,1.603,1.533
linear array Var fnd,infeasible,infeasible,infeasible,infeasible,infeasible,infeasible,5.0,4.0,4.0,4.0

